Tree Echo State Autoencoders with Grammars

Tree data occurs in many forms, such as computer programs, chemical molecules, or natural language. Unfortunately, the non-vectorial and discrete nature of trees makes it challenging to construct functions with tree-formed output, complicating tasks such as optimization or time series prediction. Autoencoders address this challenge by mapping trees to a vectorial latent space, where tasks are easier to solve, and then mapping the solution back to a tree structure. However, existing autoencoding approaches for tree data fail to take the specific grammatical structure of tree domains into account and rely on deep learning, thus requiring large training datasets and long training times. In this paper, we propose tree echo state autoencoders (TES-AE), which are guided by a tree grammar and can be trained within seconds by virtue of reservoir computing. In our evaluation on three datasets, we demonstrate that our proposed approach is not only much faster than a state-of-the-art deep learning autoencoding approach (D-VAE) but also has less autoencoding error if little data and time is given.

==> boolean_tesae_code_space.csv <==
x	y	c
49.1424	-2.76605	0
-26.3241	13.5063	0
2.917	-25.7832	0
-20.0969	9.26333	0
-22.3223	4.65797	0
-1.56993	-24.2153	0
-8.62931	-26.7341	0
13.0102	-1.63942	0
50.9707	-3.52585	0
51.3278	-3.69079	0
-28.9556	8.97219	3
-24.2236	10.3062	0
12.7034	27.0952	0
15.097	0.0742895	0
12.1463	27.882	0
13.4647	27.8931	0
-8.90324	-24.7178	0
3.1194	-29.9334	0
47.5335	-3.68591	1
-4.25507	-28.5552	0
13.9221	28.0093	0
13.3663	28.3551	0
-22.5152	10.7408	0
-22.5324	3.86059	0
0.47233	-24.7717	0
15.3305	1.37505	0
14.0982	30.7492	0
11.9916	29.1494	0
15.4505	27.3542	0
-17.7697	8.17486	0
15.7336	-0.268182	0
-7.83095	-23.2477	0
2.98967	-26.6892	0
13.5758	26.6343	0
-22.5075	10.8874	0
0.610016	-24.7892	0
49.1419	-2.76575	0
-22.9719	4.13846	0
2.98048	-26.24	1
50.7739	-4.39213	0
-22.9141	11.1372	0
1.5157	-31.9319	0
14.3421	27.7991	0
-24.5857	12.5817	0
2.51146	-27.0183	0
47.7931	-4.18271	0
-4.60466	-25.3924	0
-18.3599	6.02129	0
14.7951	-1.97323	0
13.3765	-1.73556	0
-18.3296	13.3687	1
-26.858	9.79054	0
-24.6461	6.65367	0
13.7505	-1.98147	0
15.3996	0.481437	0
-22.4534	4.03341	0
-5.2178	-23.0563	0
-7.77136	-23.1898	0
2.90088	-27.3048	2
-18.0698	14.2347	2
15.8873	0.961044	0
2.63259	-27.067	0
13.5876	27.6041	0
-1.56984	-24.214	0
51.309	-3.71626	0
14.5065	28.3682	0
13.6543	30.6873	0
14.3909	1.57081	0
2.34609	-26.6828	0
14.3711	29.0762	0
-24.2779	14.8272	1
14.5166	1.01297	0
2.37746	-26.3774	0
14.0142	27.4781	0
-4.51569	-28.642	0
-27.2105	12.392	0
-4.26694	-28.3573	1
-21.3047	14.414	0
16.4542	0.406355	0
14.3148	-0.171462	0
-24.2817	14.8137	0
12.3145	27.7578	0
13.7522	-1.17159	0
13.3722	-0.998401	0
13.6662	-0.355796	0
-24.3256	10.2106	1
-9.14321	-25.0283	1
13.98	28.561	0
-21.6196	9.52407	0
-26.5535	4.18562	0
-4.50932	-31.0477	0
-27.0663	6.26796	0
-18.3892	14.1062	2
-3.57036	-23.4602	0
1.35007	-32.0099	0
-5.19972	-23.0554	0
14.3209	-1.04417	0
-0.406785	-28.0172	0
-4.52261	-31.0986	0
-7.24103	-29.1024	0
15.0959	30.1577	0
12.7367	0.874844	0
-21.3079	15.3127	0
-25.5575	3.52377	0
-18.5217	6.24683	0
15.2171	-0.676954	0
-1.03038	-31.7794	1
13.703	2.42038	0
-22.1007	4.66154	0
-22.8758	11.2122	0
1.54711	-31.9147	0
15.9977	0.324544	0
-24.4801	12.6619	0
-27.2235	12.3748	0
49.141	-2.76607	0
-7.88853	-23.3029	0
-7.24764	-29.1009	2
-1.06831	-30.8876	1
-17.7118	8.11494	0
48.0321	-3.958	0
-6.02247	-24.4896	0
0.90864	-32.1935	0
-18.599	13.4459	2
15.6782	27.7183	0
-22.4556	10.828	2
-25.7968	4.46946	0
-25.8296	4.30005	0
-26.3346	3.24526	0
-7.68465	-23.1634	0
-4.60182	-28.8701	0
-6.2257	-27.3998	0
11.9823	-0.130511	0
-22.0697	4.73702	0
12.2958	1.28929	0
-22.0654	4.0059	0
-22.7155	3.90192	0
13.0919	28.6247	0
-28.8842	9.08138	2
13.046	1.21151	0
14.9415	1.99374	0
14.293	2.47967	0
-21.6408	9.50574	2
-28.9946	9.04437	2
-24.2959	14.7896	1
12.971	29.8633	0
13.0598	26.859	0
-21.7054	9.30512	0
49.1443	-2.76598	0
-4.89135	-23.0816	0
3.63168	-26.8892	0
-28.8289	10.8515	2
16.426	-0.156315	0
-21.5544	9.37922	0
-25.8088	4.20995	0
13.8678	-0.691639	0
-22.7679	4.58027	0
12.4986	-0.106203	0
-0.574176	-27.7433	1
15.3578	0.935828	0
-18.5103	6.26704	0
49.218	-4.95387	0
15.7383	1.78034	0
13.292	29.6352	0
12.4134	-0.987049	0
-5.07494	-23.1065	0
-3.56067	-23.4813	0
-28.8944	9.05741	0
14.712	26.8254	0
-25.7744	4.48204	0
-26.4237	4.00835	0
-25.4649	3.4901	0
-0.589612	-27.6712	0
-0.296038	-28.0527	0
-6.42542	-29.0677	0
2.91834	-25.7131	2
14.087	0.391804	0
47.5201	-3.83161	0
-24.456	12.57	0
-26.3571	13.5538	0
-18.488	13.4539	1
-22.5073	10.8875	0
-9.07806	-24.8282	0
12.6021	28.798	0
-24.2239	10.3061	0
-24.1104	14.8101	1
14.4243	0.404707	0
-21.3232	14.3919	3
13.6449	29.3376	0
14.5083	30.5965	0
-1.34766	-31.1002	0
11.8592	28.7405	0
-1.05793	-31.7839	0
14.7722	-1.48097	0
13.089	0.0530532	0
50.7776	-4.39157	0
-22.3847	4.00439	0
-21.8216	4.1641	0
49.1438	-2.76575	0
-17.8611	7.90141	0
-20.8306	14.7203	2
-22.5372	4.4558	0
-0.646161	-27.6504	0
3.33004	-26.1579	1
14.7034	28.6787	0
47.9107	-3.88376	0
13.3721	1.63751	0
47.6689	-3.85909	0
-21.6241	9.44765	1
-5.22588	-23.0306	0
47.5471	-3.8299	0
-18.4123	14.1124	0
12.8834	28.2694	0
12.1118	0.900217	0
14.2495	28.3113	0
15.1898	28.0908	0
-21.317	14.4547	3
-5.04903	-23.0806	0
-7.1128	-25.3938	0
12.7543	29.3336	0
-23.9834	14.8277	0
12.1399	-0.624619	0
47.536	-3.66964	0
-8.92281	-24.7038	0
0.262127	-27.2927	0
-25.9088	3.33798	0
-8.9393	-24.9194	0
13.338	29.088	0
3.06451	-27.1817	0
-20.1591	5.68883	0
-0.249589	-28.0749	0
-21.1947	15.1089	2
-17.8743	14.0631	0
-25.848	8.37115	0
3.53558	-26.9079	1
11.9676	0.44611	0
3.12491	-29.9547	0
12.885	30.4891	0
51.1577	-4.20872	0
-4.47401	-31.0263	0
-4.4378	-28.3861	0
14.1096	-1.49743	0
50.5414	-3.63614	0
-8.90351	-24.7179	0
14.6242	-0.927544	0
-21.8322	13.7943	1
-22.7986	4.49737	0
50.5194	-4.1007	0
12.5294	30.1855	0
3.66453	-26.87	1
-6.58193	-32.023	1
12.843	29.1639	0
-18.3042	10.8064	0
-26.8587	9.79174	0
-24.6631	6.67646	0
-4.60454	-25.3913	0
-6.72216	-29.6409	0
-6.57881	-32.0171	0
3.66455	-26.87	1
-4.38691	-28.2687	1
50.7847	-3.3821	0
12.9455	27.928	0
-27.853	7.34745	1
-4.82298	-22.9705	1
-26.8319	3.87892	0
-28.8129	8.82617	0
-21.0769	14.6658	0
12.6635	-1.33474	0
-18.5185	6.28975	0
-7.2457	-29.1095	0
13.1084	27.5522	0
0.0920463	-27.4305	0
-6.22572	-27.4008	0
-25.4793	3.48715	0
-24.2841	14.8193	1
-4.89364	-23.1085	0
-5.05901	-23.0867	0
-27.8533	7.35757	2
13.5054	29.9928	0
-18.575	13.4371	1
14.2793	0.945208	0
-26.2576	4.36594	0
49.2185	-4.95388	0
50.447	-4.02011	0
-22.6948	4.4709	0
15.0858	28.5294	0
-18.3037	10.8055	0
-4.30739	-28.3738	0
-18.3204	13.3643	1
-27.3206	12.3326	2
-18.4068	14.316	1
14.5418	27.3762	0
-22.152	4.1914	0
-7.79706	-23.2172	0
-27.2252	12.3785	0
-0.590606	-27.7704	1
3.66455	-26.87	1
14.7862	1.65074	0
3.64046	-26.8329	1
1.00284	-32.1643	0
14.755	27.9792	0
13.2218	2.24157	0
-4.46388	-28.4251	0
-24.6697	6.7637	0
12.549	0.34819	0
-17.8121	8.23695	0
48.0291	-3.99444	0
13.6572	28.5241	0
50.4535	-4.03831	0
-26.9203	9.81012	0
-28.8785	9.20632	2
-1.07328	-30.894	0
-17.8789	14.0457	0
-4.60452	-25.3914	0
-1.55737	-25.9798	0
-17.8133	8.24643	0
49.1411	-2.76573	0
1.27332	-32.002	0
15.0483	-0.360698	0
-7.75872	-23.1958	0
16.1163	1.4559	0
11.8687	28.2484	0
-21.3081	15.3134	0
-18.3602	6.02098	0
-24.087	10.2085	1
-0.753432	-27.7801	0
-1.03308	-31.0437	0
-21.3165	14.9448	0
50.9633	-3.51847	0
14.988	27.613	0
15.6119	-0.788144	0
-4.86968	-22.9726	0
14.1008	29.7634	0
-22.4496	10.875	0
-26.2948	13.5681	0
0.213578	-27.3004	0
14.7283	0.222772	0
12.5294	1.70255	0
-22.9605	10.9735	0
15.4718	2.1201	0
-22.5083	10.9929	0
-21.3105	15.3276	0
-24.6698	6.75085	0
14.2847	-2.03855	0
-18.5188	6.24564	0
-18.3811	14.2878	1
50.8039	-4.48419	0
13.7145	0.860136	0
-25.755	4.47928	0
-23.9094	14.8397	0
-21.8279	4.12335	0
13.6435	28.9658	0
14.6869	-0.332178	0
2.63322	-27.1111	1
50.9726	-3.52589	0
15.1127	29.3271	0
-6.22567	-27.4008	0
0.892966	-32.1512	0
-18.1176	13.41	1
-9.08588	-24.8426	0
14.0037	29.5339	0
-19.9872	9.2211	0
13.9279	1.24155	0
-7.64149	-23.1677	0
1.15831	-32.1317	1
12.3769	28.4839	0
13.2944	30.5231	0
13.3246	0.356749	0
-21.6218	9.46744	1
14.1831	26.6247	0
-17.7995	13.6103	1
-26.0222	3.43825	0
14.7731	29.1712	0
-24.4555	12.5709	0
-24.2919	14.8067	0
14.1661	29.054	0
-6.55046	-32.0233	0
-21.2461	15.3919	0
-1.50289	-31.3742	0
-28.9359	9.04985	0
0.240158	-27.3087	0
13.3533	-0.246589	0
0.587602	-24.7824	0
0.0253087	-24.2411	0
13.0725	-0.81754	0
-17.727	8.15903	0
-18.305	10.8055	0
13.0492	0.56265	0
-7.03638	-29.3547	1
50.9688	-3.6275	0
-26.8256	3.88444	0
15.4691	29.9334	0
12.9029	1.93603	0
-8.72484	-26.7354	0
-22.5487	4.54202	0
-0.422596	-28.0218	0
-7.0615	-25.4155	0
-0.661402	-27.652	1
13.3973	1.13686	0
-27.0662	6.26821	0
-28.8781	9.20679	2
14.7164	29.6182	0
13.8682	0.0494261	0
0.432158	-24.6659	0
16.3416	0.935561	0
14.8445	2.43826	0
14.4976	29.9298	0
-9.13606	-25.0242	1
-1.55641	-25.9793	0
-24.6621	6.64825	0
14.1097	27.007	0
16.0436	-1.05247	0
-20.7877	14.8583	0
15.6422	29.6489	0
-17.7715	8.09227	0
-5.23866	-26.6015	0
-6.64014	-29.1791	0
49.2209	-4.95393	0
-1.55664	-25.9805	0
-5.29636	-26.5912	0
-6.77946	-29.5956	0
-4.29639	-28.5311	0
-21.5481	9.37115	1
15.0533	-1.14067	0
49.2178	-4.95392	0
3.11431	-29.9253	0
47.4907	-3.84811	0
15.7144	-1.44071	0
-9.14584	-25.0149	0
13.7764	0.491083	0
-24.2245	10.3062	0
-6.71741	-29.6514	0
-5.2432	-26.5985	0
15.6848	28.4516	0
47.7337	-3.52505	0
-6.47762	-32.0418	0
50.5734	-3.71131	0
15.8948	28.203	0
-25.8387	4.30409	0
-26.8359	9.78446	0
-24.2601	14.8286	0
-1.50214	-31.3432	0
14.9309	1.08238	0
-6.23128	-24.7983	0
13.5223	27.0596	0
-17.8051	13.6145	1
-17.777	8.17714	0
2.88325	-25.7183	0
-28.8167	8.84127	0
12.4382	27.3148	0
13.8928	1.68482	0
-27.0667	6.26818	0
1.0418	-32.1301	1
-1.39758	-31.1275	0
0.616897	-24.7733	0
15.0785	27.012	0
-20.1586	5.68873	0
-25.4965	3.46129	0
3.41751	-27.2106	0
49.2176	-4.95394	0
13.9759	30.2076	0
15.5891	0.0979213	0
14.2137	-0.50906	0
-0.254825	-28.1371	0
-25.7192	4.42475	0
2.59327	-27.0491	1
-4.40986	-28.2749	1
-22.3038	5.72658	0
-24.6775	6.72315	0
16.3026	-0.608537	0
-2.40403	-26.3146	0
14.9559	30.4328	0
49.1392	-2.76527	0
-23.8984	14.8765	1
-6.80248	-29.3967	0
-1.03227	-31.6395	0
12.0889	29.4999	0
51.1777	-4.2496	0
3.12672	-27.2103	0
-1.56983	-24.2148	0
-3.60941	-23.4693	0
51.1583	-4.2172	0
-17.8714	13.736	0
-4.40311	-28.5929	0
15.7958	29.2331	0
49.2234	-4.95418	0
-20.1592	5.68918	0
-26.3498	3.25292	0
-28.8297	10.8513	2
14.0391	2.05734	0
47.7948	-4.24018	0
-17.7558	8.09445	0
14.9516	0.629725	0
15.3354	-1.73749	0
12.8336	-0.448207	0
-26.3755	13.4749	0
-8.62922	-26.7342	0
-6.71901	-29.6669	0
15.9566	28.9127	0
12.268	29.8306	0
15.2624	28.9019	0


==> boolean_tesae_code_space_not.csv <==
x	y	c
29.331	24.1301	0
-84.4237	13.3398	0
-101.275	29.9136	0
70.8024	-34.2014	1
18.2958	45.4418	0
-105.179	-32.93	0
55.2032	-63.2817	0
-89.5613	30.937	0
5.92228	39.1962	0
59.4622	-46.566	0
5.29627	25.4268	0
-21.9301	-33.7768	0
90.0542	-36.8391	0
-99.6484	-23.3512	0
16.9812	17.9825	0
69.7074	-54.9979	0
78.4453	-63.8017	0
90.4628	-51.8033	0
78.5372	-25.7632	0
-119.256	16.9077	0
-101.375	-4.92504	0
-127.977	-8.05676	0
-98.373	10.4283	0
-20.2567	-18.8643	0
-124.356	-22.6476	0
49.4364	-41.1568	0
-116.263	-14.6295	0
17.6488	31.6966	0
-73.3564	-1.47836	0
-90.6176	-34.7345	0
-73.2912	12.3989	0
-86.3525	-0.0345451	0
-5.79194	-15.9513	0
-11.0098	-27.4694	0
80.598	-44.0115	0
63.4277	-21.8448	0
-111.046	0.778035	0
-8.42328	-39.883	0
29.9794	37.9365	0
-73.5518	-22.7684	0
-84.0325	-17.6572	0
1.53525	-28.8235	0
43.2642	-55.6494	0

